ABC of Order Dependencies

We enhance constrained-based data quality with approximate band conditional order dependencies (abcODs). Band ODs model the semantics of attributes that are monotonically related with small variations without there being an intrinsic violation of semantics. The class of abcODs generalizes band ODs to make them more relevant to real-world applications by relaxing them to hold approximately (abODs) with some exceptions and conditionally (bcODs) on subsets of the data. We study the problem of automatic dependency discovery over a hierarchy of abcODs. First, we propose a more efficient algorithm to discover abODs than in recent prior work. The algorithm is based on a new optimization to compute a longest monotonic band (longest subsequence of tuples that satisfy a band OD) through dynamic programming by decreasing the runtime from O(n^2) to O(n \log n) time. We then illustrate that while the discovery of bcODs is relatively straightforward, there exist codependencies between approximation and conditioning that make the problem of abcOD discovery challenging. The naive solution is prohibitively expensive as it considers all possible segmentations of tuples resulting in exponential time complexity. To reduce the search space, we devise a dynamic programming algorithm for abcOD discovery that determines the optimal solution in O(n^3 \log n) complexity. To further optimize the performance, we adapt the algorithm to cheaply identify consecutive tuples that are guaranteed to belong to the same band--this improves the performance significantly in practice without losing optimality. While unidirectional abcODs are most common in practice, for generality we extend our algorithms with both ascending and descending orders to discover bidirectional abcODs. Finally, we perform a thorough experimental evaluation of our techniques over real-world and synthetic datasets.

==> figs/multi_attribute_runtime.tsv <==
attribute_count	simple	inc	incdec	random	car
1	375	1150	3648	1345	92
2	879	2000	11689	4759	234
4	896	3077	24743	6141	235

==> figs/music_abcod-fmeasure.tsv <==
ratio	lmb_opt	lmb_pie
10	0.908	0.906
20	0.949	0.948
30	0.924	0.924
40	0.931	0.931
50	0.937	0.936
60	0.935	0.934
70	0.946	0.946
80	0.958	0.958
90	0.959	0.959
100	0.957	0.938	

==> figs/music_abcod-runtime.tsv <==
ratio	lmb_opt	lmb_pie
10	4685	150
20	49239	431
30	119688	761
40	121224	1147
50	125380	821
60	145702	1151
70	184516	1587
80	247816	2117
90	251416	2131
100	318310	2890

==> figs/music_incdec-fmeasure.tsv <==
error	lmb_opt	lmb_pie
10	0.9	0.9
100	0.88	0.88

==> figs/music_incdec-runtime.tsv <==
error	lmb_opt	lmb_pie
10	1200	800
100	1100	900000

==> figs/music_quality_incdec.tsv <==
error	f1_lmb_pie	f1_lms	f1_mono
5	0.976	0.742	0.210
10	0.934	0.731	0.136
15	0.87	0.73	0.10
20	0.824	0.702	0.088
25	0.764	0.602	0.072
30	0.777	0.582	0.077
35	0.629	0.526	0.060


==> figs/music_quality_random.tsv <==
error	f1_lmb_pie	f1_lms	f1_mono
5	0.994	0.641	0.192
10	0.98	0.633	0.158
15	0.985	0.6	0.1
20	0.97	0.58	0.1
25	0.939	0.535	0.1
30	0.915	0.524	0.079
35	0.847	0.51	0.076

==> figs/series_scalability_500K.tsv <==
ratio	gap	lmb_pie	lms	lmb_opt
1	6155	4858	6962	465490
2	40251	362241	1491017	76771098
3	43184	365130	1496571	nan
4	48796	370104	1507667	nan
5	71009	385112	1637293	nan
6	102217	588470	2265945	nan
7	108872	593750	2278267	nan
8	114759	598786	2294038	nan
9	119338	603192	2301262	nan
10	134207	658638	2394571	nan

==> figs/varying_delta_incdec.tsv <==
delta	f1_lmb_pie	f1_mono
0	0.75	0.27
1	0.89	0.27
2	0.91	0.34
3	0.94	0.37
4	0.94	0.4
5	0.93	0.46
6	0.88	0.48
7	0.87	0.54
8	0.86	0.53
9	0.77	0.54
10	0.77	0.62
11	0.76	0.58
12	0.72	0.59
13	0.75	0.59
14	0.73	0.58
15	0.72	0.58
16	0.72	0.57
17	0.72	0.57
18	0.65	0.56
19	0.65	0.57
20	0.64	0.56

==> figs/varying_delta_random.tsv <==
delta	f1_lmb_pie	f1_mono
0	0.89	0.56
1	0.93	0.56
2	0.91	0.69
3	0.91	0.71
4	0.85	0.71
5	0.74	0.74
6	0.72	0.72
7	0.72	0.72
8	0.71	0.67
9	0.64	0.68
10	0.65	0.69
11	0.65	0.66
12	0.64	0.66
13	0.64	0.59
14	0.64	0.6
15	0.65	0.6
16	0.65	0.6
17	0.65	0.6
18	0.65	0.58
19	0.64	0.54
20	0.61	0.52
